Multiwavelength temporal and spectral study of TeV blazar 1ES 1727+502 during 2014 to 2021

One of the most important questions in blazar physics is the origin of broadband emission and fast-flux variation. In this work, we studied the broadband temporal and spectral properties of a TeV blazar 1ES 1727+502 and explore the one-zone synchrotron-self Compton (SSC) model to fit the broadband spectral energy distribution (SED). We collected the long-term (2014-2021) multiband data which includes both the low and high flux states of the source. The entire light curve is divided into three segments of different flux states and the best-fit parameters obtained by broadband SED modeling corresponding to three flux states were then compared. The TeV blazar 1ES 1727+502 has been observed to show the brightest flaring episode in X-ray followed by optical-UV and gamma-ray. The fractional variability estimated during various segments behaves differently in multiple wavebands, suggesting a complex nature of emission in this source. This source has shown a range of variability time from days scale to month scale during this long period of observations between 2014-2021. A "harder-when-brighter" trend is not prominent in X-ray but seen in optical-UV and an opposite trend is observed in gamma-ray. The complex nature of correlation among various bands is observed. The SED modeling suggests that the one-zone SSC emission model can reproduce the broadband spectrum in the energy range from optical-UV to very high energy gamma-ray.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
